Exploring the directly imaged HD 1160 system through spectroscopic characterization and high-cadence variability monitoring

The time variability and spectra of directly imaged companions provide insight into their physical properties and atmospheric dynamics. We present follow-up R~40 spectrophotometric monitoring of red companion HD 1160 B at 2.8-4.2 $\mu$m using the double-grating 360{\deg} vector Apodizing Phase Plate (dgvAPP360) coronagraph and ALES integral field spectrograph on the Large Binocular Telescope Interferometer. We use the recently developed technique of gvAPP-enabled differential spectrophotometry to produce differential light curves for HD 1160 B. We reproduce the previously reported ~3.2 h periodic variability in archival data, but detect no periodic variability in new observations taken the following night with a similar 3.5% level precision, suggesting rapid evolution in the variability of HD 1160 B. We also extract complementary spectra of HD 1160 B for each night. The two are mostly consistent, but the companion appears fainter on the second night between 3.0-3.2 $\mu$m. Fitting models to these spectra produces different values for physical properties depending on the night considered. We find an effective temperature T$_{\text{eff}}$ = 2794$^{+115}_{-133}$ K on the first night, consistent with the literature, but a cooler T$_{\text{eff}}$ = 2279$^{+79}_{-157}$ K on the next. We estimate the mass of HD 1160 B to be 16-81 M$_{\text{Jup}}$, depending on its age. We also present R = 50,000 high-resolution optical spectroscopy of host star HD 1160 A obtained simultaneously with the PEPSI spectrograph. We reclassify its spectral type to A1 IV-V and measure its projected rotational velocity v sin i = 96$^{+6}_{-4}$ km s$^{-1}$. We thus highlight that gvAPP-enabled differential spectrophotometry can achieve repeatable few percent level precision and does not yet reach a systematic noise floor, suggesting greater precision is achievable with additional data or advanced detrending techniques.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> readme_source.txt <==
% readme_source.txt
% Prepared by Ben J. Sutlieff
%
% This package consists of the following files:

readme_source.txt   This file
readme.txt          MNRAS template readme

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

bjsutlieff_HD1160_astro.tex  Main manuscript file
bibliography.bib            Main bibliography file
bjsutlieff_HD1160_astro.bbl  Bibliography output file


sections/*.txt      TeX files for individual paper chapters
gfx             Directory for the paper figures

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)



